Asynchronous Multiple LiDAR-Inertial Odometry using Point-wise Inter-LiDAR Uncertainty Propagation

In recent years, multiple Light Detection and Ranging (LiDAR) systems have grown in popularity due to their enhanced accuracy and stability from the increased field of view (FOV). However, integrating multiple LiDARs can be challenging, attributable to temporal and spatial discrepancies. Common practice is to transform points among sensors while requiring strict time synchronization or approximating transformation among sensor frames. Unlike existing methods, we elaborate the inter-sensor transformation using continuous-time (CT) inertial measurement unit (IMU) modeling and derive associated ambiguity as a point-wise uncertainty. This uncertainty, modeled by combining the state covariance with the acquisition time and point range, allows us to alleviate the strict time synchronization and to overcome FOV difference. The proposed method has been validated on both public and our datasets and is compatible with various LiDAR manufacturers and scanning patterns. We open-source the code for public access at https://github.com/minwoo0611/MA-LIO.

==> ReadMe.txt <==
1. The software version required to play / run the submitted file.
 - MP4 video player
2. Software name, version number, and special requirements for the player
 - The file name is 'video_submit.mp4', and there is no special requirements for the player. Since there is a limitation of file size, we uploaded it to YouTube (https://www.youtube.com/watch?v=LdKqRP-U-Ys)
3. Contact Information
 - moonshot@snu.ac.kr

==> Summary.txt <==
The supplementary video shows full pipeline of our system, explanation of datasets, qualitative results, and live demo comparing our system against the state of the art for each environments.
